SWAN: Swarm-Based Low-Complexity Scheme for PAPR Reduction

Cyclically shifted partial transmit sequences (CS-PTS) has conventionally been used in SISO systems for PAPR reduction of OFDM signals. Compared to other techniques, CS-PTS attains superior performance. Nevertheless, due to the exhaustive search requirement, it demands excessive computational complexity. In this paper, we adapt CS-PTS to operate in a MIMO framework, where singular value decomposition (SVD) precoding is employed. We also propose SWAN, a novel optimization method based on swarm intelligence to circumvent the exhaustive search. SWAN not only provides a significant reduction in computational complexity, but it also attains a fair balance between optimality and complexity. Through simulations, we show that SWAN achieves near-optimal performance at a much lower complexity than other competing approaches.

==> PAPR SVD MIMO/data_btmcsa_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.97419
6.2	0.79906
6.35	0.42041
6.5	0.07124
6.6	0.00627
6.66	0.00103
6.72	0.0001

==> PAPR SVD MIMO/data_btmcsa_2160.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9425
6.2	0.62242
6.35	0.17877
6.5	0.00655
6.58	0.00042
6.61	0.0001

==> PAPR SVD MIMO/data_btmcsa_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99522
6.4	0.7436
6.6	0.26925
6.8	0.0133
6.9	0.00084
6.97	0.0001

==> PAPR SVD MIMO/data_btmcsa_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.88473
6.08	0.74744
6.15	0.55449
6.3	0.10855
6.4	0.00894
6.5	0.0001

==> PAPR SVD MIMO/data_btmcsa_540.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9886
6.25	0.84423
6.4	0.53541
6.55	0.151
6.7	0.00814
6.78	0.00099
6.83	0.0001

==> PAPR SVD MIMO/data_csa_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.98146
6.25	0.76761
6.45	0.25224
6.64	0.00649
6.77	0.0001

==> PAPR SVD MIMO/data_csa_2160.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.92719
6.3	0.44977
6.5	0.03057
6.6	0.00198
6.67	0.0001

==> PAPR SVD MIMO/data_csa_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99536
6.5	0.55145
6.65	0.19154
6.8	0.02087
6.9	0.00197
7.01	0.0001

==> PAPR SVD MIMO/data_csa_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.92719
6.15	0.67856
6.3	0.22206
6.45	0.01143
6.56	0.0001

==> PAPR SVD MIMO/data_csa_540.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99104
6.4	0.60473
6.55	0.22148
6.7	0.02342
6.8	0.0017
6.88	0.0001

==> PAPR SVD MIMO/data_ga_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6.12	0.9458
6.37	0.5419
6.57	0.0754
6.69	0.0091
6.84	0.0001

==> PAPR SVD MIMO/data_ga_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6.04	0.994
6.23	0.961
6.48	0.7025
6.73	0.1541
6.74	0.1373
6.88	0.0151
7.07	0.0001

==> PAPR SVD MIMO/data_ga_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.9	0.9862
6.23	0.5704
6.35	0.21
6.47	0.025
6.62	0.0001

==> PAPR SVD MIMO/data_pso_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.92	0.994
6.15	0.9206
6.38	0.4784
6.49	0.1934
6.62	0.0249
6.72	0.0019
6.81	0.0001

==> PAPR SVD MIMO/data_pso_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.996
6.34	0.883
6.54	0.5257
6.74	0.1063
6.87	0.0124
7.04	0.0001

==> PAPR SVD MIMO/data_pso_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.95	0.9689
6.17	0.6837
6.37	0.1157
6.47	0.0133
6.59	0.0001

==> PAPR SVD MIMO/data_siso.dat <==
0	1
1	1
2	1
3	1
4	1
5	0.999682
5.5	0.993204
6	0.952222
6.5	0.828201
7	0.622995
7.5	0.399661
8	0.220264
8.5	0.105443
9	0.043955
9.5	0.015931
10	0.004947
10.5	0.001305
11	0.000266
11.27	0.0001
11.5	0

==> PAPR SVD MIMO/data_svd_2x2.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99726
6.5	0.96748
7	0.85307
7.5	0.63217
8	0.38437
8.5	0.19457
9	0.08253
9.5	0.03014
10	0.00958
10.5	0.00252
11	0.00053
11.36	0.0001
11.5	0

==> PAPR SVD MIMO/data_svd_3x3.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99991
6.5	0.99468
7	0.94292
7.5	0.77436
8	0.51405
8.5	0.27247
9	0.11985
9.5	0.04429
10	0.01335
10.5	0.0035
11	0.00068
11.42	0.0001
12	0

==> PAPR SVD MIMO/data_svd_4x4.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99998
6.5	0.99907
7	0.97782
7.5	0.86224
8	0.61333
8.5	0.3433
9	0.15505
9.5	0.0572
10	0.01785
10.5	0.00475
11	0.00084
11.5	0.0001
12	0

==> PAPR SVD MIMO/data_svd_4x4_cspts.dat <==
0	1
1	1
2	1
3	1
4	1
5	0.99963
6	0.952382
7	0.624843
8	0.220781
9	0.044159
10	0.005111
11	0.000281
12	0.000004
13	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_2p_2w_2s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.5	0.997
7	0.9121
7.5	0.5585
8	0.1541
8.5	0.019
9	0.0009
9.37	0.0001
10	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_2p_2w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.9994
6.4	0.9965
6.6	0.9851
6.8	0.9447
7	0.8427
7.2	0.6673
7.4	0.4377
7.6	0.2316
7.8	0.096
8	0.0296
8.2	0.007
8.4	0.0016
8.58	0.0001
9	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_2p_4w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.9992
6.4	0.9949
6.6	0.9652
6.8	0.8893
7	0.7146
7.2	0.4596
7.4	0.2115
7.6	0.07
7.8	0.0151
8	0.0022
8.2	0.0001
9	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_4p_2w_2s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.996
6.4	0.9718
6.6	0.8746
6.8	0.6232
7	0.2862
7.2	0.0638
7.4	0.0053
7.6	0.0001
8	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_4p_2w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9973
6.2	0.9686
6.4	0.8133
6.6	0.3875
6.8	0.0506
7	0.0009
7.08	0.0001
7.3	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_4p_4w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9734
6.15	0.8616
6.3	0.5212
6.45	0.1171
6.6	0.0038
6.74	0.0001
7	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_4p_4w_8s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.5	0.9998
5.65	0.9986
5.8	0.9849
5.95	0.9008
6.05	0.6917
6.15	0.341
6.25	0.0631
6.33	0.0068
6.39	0.0001
6.6	0

==> PAPR SVD MIMO/data_svd_4x4_cspts_8p_2w_2s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9734
6.15	0.8616
6.3	0.5212
6.45	0.1171
6.6	0.0038
6.74	0.0001
7	0

==> PAPR SVD MIMO/data_svd_4x4_pts_2p_2w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	1
6.4	0.9991
6.8	0.9842
7	0.9557
7.4	0.8054
7.8	0.5332
8.2	0.2535
8.6	0.0893
9	0.0244
9.4	0.0055
9.8	0.001
10	0.0001
10.2	0

==> PAPR SVD MIMO/data_svd_4x4_pts_2p_4w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.9998
6.6	0.9929
7	0.9154
7.4	0.6563
7.8	0.3028
8.2	0.0825
8.6	0.0116
9	0.002
9.4	0.0001
9.8	0

==> PAPR SVD MIMO/data_svd_4x4_pts_2p_8w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.4	0.9963
6.8	0.9419
7.2	0.6984
7.6	0.3145
8	0.0763
8.4	0.011
8.96	0.0001
9.2	0

==> PAPR SVD MIMO/data_svd_4x4_pts_4p_2w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.4	0.9964
6.8	0.9398
7.2	0.6587
7.6	0.2147
8	0.0245
8.4	0.001
8.62	0.0001
9	0

==> PAPR SVD MIMO/data_svd_4x4_pts_4p_4w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6 	0.9997
6.4	0.9739
6.8	0.6352
7.2	0.0724
7.6	0.0005
7.73	0.0001
8	0

==> PAPR SVD MIMO/data_svd_4x4_pts_8p_2w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9996
6.2	0.9929
6.4	0.9445
6.6	0.7733
6.8	0.3885
7	0.0742
7.2	0.0043
7.3	0.0001
7.35	0

==> PAPR SVD MIMO/data_svd_4x4_pts_8p_4w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9008
6.05	0.8285
6.1	0.7207
6.15	0.5703
6.2	0.4023
6.25	0.2315
6.3	0.1082
6.35	0.0364
6.4	0.0094
6.48	0.0001
6.5	0

==> PAPR SVD MIMO/data_svd_4x4_slm_1024.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9934
6.2	0.9403
6.4	0.6475
6.6	0.1174
6.8	0.0001
7	0

==> PAPR SVD MIMO/data_svd_4x4_slm_16.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9999
6.2	0.9992
6.4	0.9924
6.6	0.9642
6.8	0.88
7	0.6934
7.2	0.4259
7.4	0.1832
7.6	0.047
7.8	0.0069
8.02	0.0001
9	0

==> PAPR SVD MIMO/data_svd_4x4_slm_256.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9984
6.2	0.9835
6.4	0.8999
6.6	0.5894
6.8	0.1398
7	0.0036
7.08	0.0001
8	0

==> PAPR SVD MIMO/data_svd_4x4_slm_4.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.5	0.9974
7	0.9158
7.5	0.5398
8	0.1468
8.5	0.016
9.08	0.0001
9.5	0

==> PAPR SVD MIMO/data_svd_4x4_slm_4096.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9736
6.2	0.7714
6.3	0.4984
6.4	0.1782
6.5	0.0196
6.6	0.0001
6.7	0

==> PAPR SVD MIMO/data_svd_4x4_slm_64.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.25	1
5.5	1
5.75	1
6	0.9997
6.25	0.9936
6.5	0.9419
6.75	0.6928
7	0.2394
7.25	0.0157
7.5	0.0001
8	0

	
	
	
	


==> PAPR SVD MIMO/data_svd_6x6.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.5	0.99996
7	0.99691
7.5	0.94805
8	0.75969
8.5	0.46807
9	0.22079
9.5	0.08356
10	0.02498
10.5	0.00642
11	0.00133
11.59	0.0001
12	0

==> data/data_btmcsa_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.97419
6.2	0.79906
6.35	0.42041
6.5	0.07124
6.6	0.00627
6.66	0.00103
6.72	0.0001

==> data/data_btmcsa_2160.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9425
6.2	0.62242
6.35	0.17877
6.5	0.00655
6.58	0.00042
6.61	0.0001

==> data/data_btmcsa_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99522
6.4	0.7436
6.6	0.26925
6.8	0.0133
6.9	0.00084
6.97	0.0001

==> data/data_btmcsa_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.88473
6.08	0.74744
6.15	0.55449
6.3	0.10855
6.4	0.00894
6.5	0.0001

==> data/data_btmcsa_540.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9886
6.25	0.84423
6.4	0.53541
6.55	0.151
6.7	0.00814
6.78	0.00099
6.83	0.0001

==> data/data_csa_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.98146
6.25	0.76761
6.45	0.25224
6.64	0.00649
6.77	0.0001

==> data/data_csa_2160.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.92719
6.3	0.44977
6.5	0.03057
6.6	0.00198
6.67	0.0001

==> data/data_csa_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99536
6.5	0.55145
6.65	0.19154
6.8	0.02087
6.9	0.00197
7.01	0.0001

==> data/data_csa_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.92719
6.15	0.67856
6.3	0.22206
6.45	0.01143
6.56	0.0001

==> data/data_csa_540.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99104
6.4	0.60473
6.55	0.22148
6.7	0.02342
6.8	0.0017
6.88	0.0001

==> data/data_ga_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6.12	0.9458
6.37	0.5419
6.57	0.0754
6.69	0.0091
6.84	0.0001

==> data/data_ga_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6.04	0.994
6.23	0.961
6.48	0.7025
6.73	0.1541
6.74	0.1373
6.88	0.0151
7.07	0.0001

==> data/data_ga_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.9	0.9862
6.23	0.5704
6.35	0.21
6.47	0.025
6.62	0.0001

==> data/data_pso_1080.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.92	0.994
6.15	0.9206
6.38	0.4784
6.49	0.1934
6.62	0.0249
6.72	0.0019
6.81	0.0001

==> data/data_pso_270.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.996
6.34	0.883
6.54	0.5257
6.74	0.1063
6.87	0.0124
7.04	0.0001

==> data/data_pso_4320.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.95	0.9689
6.17	0.6837
6.37	0.1157
6.47	0.0133
6.59	0.0001

==> data/data_siso.dat <==
0	1
1	1
2	1
3	1
4	1
5	0.999682
5.5	0.993204
6	0.952222
6.5	0.828201
7	0.622995
7.5	0.399661
8	0.220264
8.5	0.105443
9	0.043955
9.5	0.015931
10	0.004947
10.5	0.001305
11	0.000266
11.27	0.0001
11.5	0

==> data/data_svd_2x2.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99726
6.5	0.96748
7	0.85307
7.5	0.63217
8	0.38437
8.5	0.19457
9	0.08253
9.5	0.03014
10	0.00958
10.5	0.00252
11	0.00053
11.36	0.0001
11.5	0

==> data/data_svd_3x3.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99991
6.5	0.99468
7	0.94292
7.5	0.77436
8	0.51405
8.5	0.27247
9	0.11985
9.5	0.04429
10	0.01335
10.5	0.0035
11	0.00068
11.42	0.0001
12	0

==> data/data_svd_4x4.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.99998
6.5	0.99907
7	0.97782
7.5	0.86224
8	0.61333
8.5	0.3433
9	0.15505
9.5	0.0572
10	0.01785
10.5	0.00475
11	0.00084
11.5	0.0001
12	0

==> data/data_svd_4x4_cspts.dat <==
0	1
1	1
2	1
3	1
4	1
5	0.99963
6	0.952382
7	0.624843
8	0.220781
9	0.044159
10	0.005111
11	0.000281
12	0.000004
13	0

==> data/data_svd_4x4_cspts_2p_2w_2s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.5	0.997
7	0.9121
7.5	0.5585
8	0.1541
8.5	0.019
9	0.0009
9.37	0.0001
10	0

==> data/data_svd_4x4_cspts_2p_2w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.9994
6.4	0.9965
6.6	0.9851
6.8	0.9447
7	0.8427
7.2	0.6673
7.4	0.4377
7.6	0.2316
7.8	0.096
8	0.0296
8.2	0.007
8.4	0.0016
8.58	0.0001
9	0

==> data/data_svd_4x4_cspts_2p_4w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.9992
6.4	0.9949
6.6	0.9652
6.8	0.8893
7	0.7146
7.2	0.4596
7.4	0.2115
7.6	0.07
7.8	0.0151
8	0.0022
8.2	0.0001
9	0

==> data/data_svd_4x4_cspts_4p_2w_2s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.996
6.4	0.9718
6.6	0.8746
6.8	0.6232
7	0.2862
7.2	0.0638
7.4	0.0053
7.6	0.0001
8	0

==> data/data_svd_4x4_cspts_4p_2w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9973
6.2	0.9686
6.4	0.8133
6.6	0.3875
6.8	0.0506
7	0.0009
7.08	0.0001
7.3	0

==> data/data_svd_4x4_cspts_4p_4w_4s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9734
6.15	0.8616
6.3	0.5212
6.45	0.1171
6.6	0.0038
6.74	0.0001
7	0

==> data/data_svd_4x4_cspts_4p_4w_8s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.5	0.9998
5.65	0.9986
5.8	0.9849
5.95	0.9008
6.05	0.6917
6.15	0.341
6.25	0.0631
6.33	0.0068
6.39	0.0001
6.6	0

==> data/data_svd_4x4_cspts_8p_2w_2s.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9734
6.15	0.8616
6.3	0.5212
6.45	0.1171
6.6	0.0038
6.74	0.0001
7	0

==> data/data_svd_4x4_pts_2p_2w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	1
6.4	0.9991
6.8	0.9842
7	0.9557
7.4	0.8054
7.8	0.5332
8.2	0.2535
8.6	0.0893
9	0.0244
9.4	0.0055
9.8	0.001
10	0.0001
10.2	0

==> data/data_svd_4x4_pts_2p_4w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.2	0.9998
6.6	0.9929
7	0.9154
7.4	0.6563
7.8	0.3028
8.2	0.0825
8.6	0.0116
9	0.002
9.4	0.0001
9.8	0

==> data/data_svd_4x4_pts_2p_8w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.4	0.9963
6.8	0.9419
7.2	0.6984
7.6	0.3145
8	0.0763
8.4	0.011
8.96	0.0001
9.2	0

==> data/data_svd_4x4_pts_4p_2w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.4	0.9964
6.8	0.9398
7.2	0.6587
7.6	0.2147
8	0.0245
8.4	0.001
8.62	0.0001
9	0

==> data/data_svd_4x4_pts_4p_4w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6 	0.9997
6.4	0.9739
6.8	0.6352
7.2	0.0724
7.6	0.0005
7.73	0.0001
8	0

==> data/data_svd_4x4_pts_8p_2w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9996
6.2	0.9929
6.4	0.9445
6.6	0.7733
6.8	0.3885
7	0.0742
7.2	0.0043
7.3	0.0001
7.35	0

==> data/data_svd_4x4_pts_8p_4w.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9008
6.05	0.8285
6.1	0.7207
6.15	0.5703
6.2	0.4023
6.25	0.2315
6.3	0.1082
6.35	0.0364
6.4	0.0094
6.48	0.0001
6.5	0

==> data/data_svd_4x4_slm_1024.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9934
6.2	0.9403
6.4	0.6475
6.6	0.1174
6.8	0.0001
7	0

==> data/data_svd_4x4_slm_16.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9999
6.2	0.9992
6.4	0.9924
6.6	0.9642
6.8	0.88
7	0.6934
7.2	0.4259
7.4	0.1832
7.6	0.047
7.8	0.0069
8.02	0.0001
9	0

==> data/data_svd_4x4_slm_256.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9984
6.2	0.9835
6.4	0.8999
6.6	0.5894
6.8	0.1398
7	0.0036
7.08	0.0001
8	0

==> data/data_svd_4x4_slm_4.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.5	0.9974
7	0.9158
7.5	0.5398
8	0.1468
8.5	0.016
9.08	0.0001
9.5	0

==> data/data_svd_4x4_slm_4096.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	0.9736
6.2	0.7714
6.3	0.4984
6.4	0.1782
6.5	0.0196
6.6	0.0001
6.7	0

==> data/data_svd_4x4_slm_64.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
5.25	1
5.5	1
5.75	1
6	0.9997
6.25	0.9936
6.5	0.9419
6.75	0.6928
7	0.2394
7.25	0.0157
7.5	0.0001
8	0

	
	
	
	


==> data/data_svd_6x6.dat <==
0	1
1	1
2	1
3	1
4	1
5	1
6	1
6.5	0.99996
7	0.99691
7.5	0.94805
8	0.75969
8.5	0.46807
9	0.22079
9.5	0.08356
10	0.02498
10.5	0.00642
11	0.00133
11.59	0.0001
12	0
